Effectiveness of Adversarial Examples and Defenses for Malware Classification

Artificial neural networks have been successfully used for many different classification tasks including malware detection and distinguishing between malicious and non-malicious programs. Although artificial neural networks perform very well on these tasks, they are also vulnerable to adversarial examples. An adversarial example is a sample that has minor modifications made to it so that the neural network misclassifies it. Many techniques have been proposed, both for crafting adversarial examples and for hardening neural networks against them. Most previous work has been done in the image domain. Some of the attacks have been adopted to work in the malware domain which typically deals with binary feature vectors. In order to better understand the space of adversarial examples in malware classification, we study different approaches of crafting adversarial examples and defense techniques in the malware domain and compare their effectiveness on multiple datasets.

==> notes/results_fro_malgan.txt <==
robert@robert-pc:~/workspace/adversarial_attacks/adversarialattacks$ python malgan.py
/home/robert/anaconda3/lib/python3.6/site-packages/h5py/__init__.py:36: FutureWarning: Conversion of the second argument of issubdtype from `float` to `np.floating` is deprecated. In future, it will be treated as `np.float64 == np.dtype(float).type`.
  from ._conv import register_converters as _register_converters
Using TensorFlow backend.
/home/robert/anaconda3/lib/python3.6/site-packages/h5py/__init__.py:36: FutureWarning: Conversion of the second argument of issubdtype from `float` to `np.floating` is deprecated. In future, it will be treated as `np.float64 == np.dtype(float).type`.
  from ._conv import register_converters as _register_converters
Using TensorFlow backend.

########################
# AndroidPermissions
########################

Data loaded:  (398, 330) (398, 1)
X:  (398, 330)
Y:  (398, 2)
X_train:  (298, 330) <class 'numpy.ndarray'>
Y_train:  (298, 2) <class 'numpy.ndarray'>
X_test:  (100, 330) <class 'numpy.ndarray'>
Y_test:  (100, 2) <class 'numpy.ndarray'>
X:  (298, 330)
Y:  (298, 2)
X_train:  (223, 330) <class 'numpy.ndarray'>
Y_train:  (223, 2) <class 'numpy.ndarray'>
X_test:  (75, 330) <class 'numpy.ndarray'>
Y_test:  (75, 2) <class 'numpy.ndarray'>
Malware:  (109, 330)
Goodware:  (114, 330)
Malware:  (39, 330)
Goodware:  (36, 330)
Malware:  (51, 330)
Goodware:  (49, 330)
2018-08-13 12:12:09.710925: I tensorflow/core/platform/cpu_feature_guard.cc:140] Your CPU supports instructions that this TensorFlow binary was not compiled to use: AVX2 FMA
(16, 340)
(16, 340)
48/48 [==============================] - 0s 4ms/step
['loss', 'acc']
[0.3946285347143809, 1.0]
X:  (398, 330)
Y:  (398, 2)
X_train:  (298, 330) <class 'numpy.ndarray'>
Y_train:  (298, 2) <class 'numpy.ndarray'>
X_test:  (100, 330) <class 'numpy.ndarray'>
Y_test:  (100, 2) <class 'numpy.ndarray'>
_________________________________________________________________
Layer (type)                 Output Shape              Param #
=================================================================
dense_1 (Dense)              (None, 330)               109230
_________________________________________________________________
dense_2 (Dense)              (None, 300)               99300
_________________________________________________________________
dense_3 (Dense)              (None, 250)               75250
_________________________________________________________________
dense_4 (Dense)              (None, 200)               50200
_________________________________________________________________
dense_5 (Dense)              (None, 128)               25728
_________________________________________________________________
dense_6 (Dense)              (None, 2)                 258
=================================================================
Total params: 359,966
Trainable params: 359,966
Non-trainable params: 0
_________________________________________________________________
Train...
Test score: 0.7319470358654507
Test accuracy: 0.93
Malware:  (51, 330)
Goodware:  (49, 330)
testing on individual classes
Malware:
Test score: 1.1744207961886552
Test accuracy: 0.8823529411764706
Goodware:
Test score: 0.27141298582022017
Test accuracy: 0.9795918367346939
Using model from dataset:
48/48 [==============================] - 0s 46us/step
['loss', 'acc']
[8.994579315185547, 0.3958333333333333]
/home/robert/anaconda3/lib/python3.6/site-packages/h5py/__init__.py:36: FutureWarning: Conversion of the second argument of issubdtype from `float` to `np.floating` is deprecated. In future, it will be treated as `np.float64 == np.dtype(float).type`.
  from ._conv import register_converters as _register_converters
Using TensorFlow backend.

########################
# MalineData
########################

Data loaded:  (3385, 360) (3385, 1)
X:  (3385, 360)
Y:  (3385, 2)
X_train:  (2538, 360) <class 'numpy.ndarray'>
Y_train:  (2538, 2) <class 'numpy.ndarray'>
X_test:  (847, 360) <class 'numpy.ndarray'>
Y_test:  (847, 2) <class 'numpy.ndarray'>
X:  (2538, 360)
Y:  (2538, 2)
X_train:  (1903, 360) <class 'numpy.ndarray'>
Y_train:  (1903, 2) <class 'numpy.ndarray'>
X_test:  (635, 360) <class 'numpy.ndarray'>
Y_test:  (635, 2) <class 'numpy.ndarray'>
Malware:  (1342, 360)
Goodware:  (561, 360)
Malware:  (429, 360)
Goodware:  (206, 360)
Malware:  (596, 360)
Goodware:  (251, 360)
2018-08-13 12:12:18.035352: I tensorflow/core/platform/cpu_feature_guard.cc:140] Your CPU supports instructions that this TensorFlow binary was not compiled to use: AVX2 FMA
(16, 370)
(16, 370)
 epoch: 100/100 adversarial accuracy:  0.983
renaming: data/malgan/tmp to data/malgan/generator_MalineData
592/592 [==============================] - 0s 251us/step
['loss', 'acc']
[0.49466256676493464, 0.9797297297297297]
X:  (3385, 360)
Y:  (3385, 2)
X_train:  (2538, 360) <class 'numpy.ndarray'>
Y_train:  (2538, 2) <class 'numpy.ndarray'>
X_test:  (847, 360) <class 'numpy.ndarray'>
Y_test:  (847, 2) <class 'numpy.ndarray'>
_________________________________________________________________
Layer (type)                 Output Shape              Param #
=================================================================
dense_1 (Dense)              (None, 360)               129960
_________________________________________________________________
dense_2 (Dense)              (None, 300)               108300
_________________________________________________________________
dense_3 (Dense)              (None, 250)               75250
_________________________________________________________________
dense_4 (Dense)              (None, 200)               50200
_________________________________________________________________
dense_5 (Dense)              (None, 128)               25728
_________________________________________________________________
dense_6 (Dense)              (None, 2)                 258
=================================================================
Total params: 389,696
Trainable params: 389,696
Non-trainable params: 0
_________________________________________________________________
Train...
Test score: 0.7959737750968798
Test accuracy: 0.8476977569997803
Malware:  (596, 360)
Goodware:  (251, 360)
testing on individual classes
Malware:
Test score: 0.3463574949926978
Test accuracy: 0.9647651002711097
Goodware:
Test score: 1.8635885041073499
Test accuracy: 0.569721113638099
Using model from dataset:
592/592 [==============================] - 0s 48us/step
['loss', 'acc']
[8.57066078443785, 0.4375]
/home/robert/anaconda3/lib/python3.6/site-packages/h5py/__init__.py:36: FutureWarning: Conversion of the second argument of issubdtype from `float` to `np.floating` is deprecated. In future, it will be treated as `np.float64 == np.dtype(float).type`.
  from ._conv import register_converters as _register_converters
Using TensorFlow backend.

########################
# Drebin
########################

Data loaded:  (129013, 541108) (129013, 1)
X:  (129013, 500)
Y:  (129013, 2)
Malware:  (5560, 500)
Goodware:  (123453, 500)
(96759, 2)
X_train:  (96759, 500) <class 'scipy.sparse.csr.csr_matrix'>
Y_train:  (96759, 2) <class 'numpy.ndarray'>
X_test:  (32254, 500) <class 'scipy.sparse.csr.csr_matrix'>
Y_test:  (32254, 2) <class 'numpy.ndarray'>
X:  (96759, 500)
Y:  (96759, 2)
Malware:  (4170, 500)
Goodware:  (92589, 500)
(72569, 2)
X_train:  (72568, 500) <class 'scipy.sparse.csr.csr_matrix'>
Y_train:  (72568, 2) <class 'numpy.ndarray'>
X_test:  (24191, 500) <class 'scipy.sparse.csr.csr_matrix'>
Y_test:  (24191, 2) <class 'numpy.ndarray'>
Malware:  (3127, 500)
Goodware:  (69441, 500)
Malware:  (1043, 500)
Goodware:  (23148, 500)
Malware:  (1390, 500)
Goodware:  (30864, 500)
2018-08-13 12:13:16.830502: I tensorflow/core/platform/cpu_feature_guard.cc:140] Your CPU supports instructions that this TensorFlow binary was not compiled to use: AVX2 FMA
(16, 510)
(16, 510)
 epoch: 100/100 adversarial accuracy:  0.756
renaming: data/malgan/tmp to data/malgan/generator_Drebin
1376/1376 [==============================] - 0s 136us/step
['loss', 'acc']
[0.6016195998635403, 0.7819767441860465]
X:  (129013, 500)
Y:  (129013, 2)
X_train:  (96759, 500) <class 'scipy.sparse.csr.csr_matrix'>
Y_train:  (96759, 2) <class 'numpy.ndarray'>
X_test:  (32254, 500) <class 'scipy.sparse.csr.csr_matrix'>
Y_test:  (32254, 2) <class 'numpy.ndarray'>
_________________________________________________________________
Layer (type)                 Output Shape              Param #
=================================================================
dense_1 (Dense)              (None, 500)               250500
_________________________________________________________________
dense_2 (Dense)              (None, 300)               150300
_________________________________________________________________
dense_3 (Dense)              (None, 250)               75250
_________________________________________________________________
dense_4 (Dense)              (None, 200)               50200
_________________________________________________________________
dense_5 (Dense)              (None, 128)               25728
_________________________________________________________________
dense_6 (Dense)              (None, 2)                 258
=================================================================
Total params: 552,236
Trainable params: 552,236
Non-trainable params: 0
_________________________________________________________________
Train...
Test score: 0.06615648651215492
Test accuracy: 0.9919389843120233
Malware:  (1465, 500)
Goodware:  (30789, 500)
testing on individual classes
Malware:
Test score: 1.0223636671951606
Test accuracy: 0.8996587032751012
Goodware:
Test score: 0.020658305234869327
Test accuracy: 0.9963298580661925
Using model from dataset:
1376/1376 [==============================] - 0s 52us/step
['loss', 'acc']
[1.1920928955078125e-07, 1.0]


==> notes/results_from_fgsm.txt <==
robert@robert-pc:~/workspace/adversarial_attacks/adversarialattacks$ python fgsm.py
/home/robert/anaconda3/lib/python3.6/site-packages/h5py/__init__.py:36: FutureWarning: Conversion of the second argument of issubdtype from `float` to `np.floating` is deprecated. In future, it will be treated as `np.float64 == np.dtype(float).type`.
  from ._conv import register_converters as _register_converters
Using TensorFlow backend.
/home/robert/anaconda3/lib/python3.6/site-packages/h5py/__init__.py:36: FutureWarning: Conversion of the second argument of issubdtype from `float` to `np.floating` is deprecated. In future, it will be treated as `np.float64 == np.dtype(float).type`.
  from ._conv import register_converters as _register_converters
Using TensorFlow backend.

########################
# AndroidPermissions
########################

Data loaded:  (398, 330) (398, 1)
X:  (398, 330)
Y:  (398, 2)
X_train:  (298, 330) <class 'numpy.ndarray'>
Y_train:  (298, 2) <class 'numpy.ndarray'>
X_test:  (100, 330) <class 'numpy.ndarray'>
Y_test:  (100, 2) <class 'numpy.ndarray'>
X:  (298, 330)
Y:  (298, 2)
X_train:  (223, 330) <class 'numpy.ndarray'>
Y_train:  (223, 2) <class 'numpy.ndarray'>
X_test:  (75, 330) <class 'numpy.ndarray'>
Y_test:  (75, 2) <class 'numpy.ndarray'>
Malware:  (109, 330)
Goodware:  (114, 330)
Malware:  (39, 330)
Goodware:  (36, 330)
Malware:  (51, 330)
Goodware:  (49, 330)
2018-08-14 12:45:19.748945: I tensorflow/core/platform/cpu_feature_guard.cc:140] Your CPU supports instructions that this TensorFlow binary was not compiled to use: AVX2 FMA
_________________________________________________________________
Layer (type)                 Output Shape              Param #
=================================================================
dense_1 (Dense)              (None, 330)               109230
_________________________________________________________________
dense_2 (Dense)              (None, 256)               84736
_________________________________________________________________
dropout_1 (Dropout)          (None, 256)               0
_________________________________________________________________
dense_3 (Dense)              (None, 128)               32896
_________________________________________________________________
dropout_2 (Dropout)          (None, 128)               0
_________________________________________________________________
dense_4 (Dense)              (None, 2)                 258
=================================================================
Total params: 227,120
Trainable params: 227,120
Non-trainable params: 0
_________________________________________________________________
Training...
100/100 [==============================] - 0s 230us/step
Test score: 0.755319512351416
Test accuracy: 0.92
saving model to: data/fgsm/blackbox_AndroidPermissions.h5
WARNING:tensorflow:From /home/robert/workspace/attacks/cleverhans/cleverhans/attacks_tf.py:52: calling reduce_max (from tensorflow.python.ops.math_ops) with keep_dims is deprecated and will be removed in a future version.
Instructions for updating:
keep_dims is deprecated, use keepdims instead
WARNING:tensorflow:From /home/robert/workspace/attacks/cleverhans/cleverhans/attacks_tf.py:55: calling reduce_sum (from tensorflow.python.ops.math_ops) with keep_dims is deprecated and will be removed in a future version.
Instructions for updating:
keep_dims is deprecated, use keepdims instead
WARNING:tensorflow:From /home/robert/workspace/attacks/cleverhans/cleverhans/utils_tf.py:37: softmax_cross_entropy_with_logits (from tensorflow.python.ops.nn_ops) is deprecated and will be removed in a future version.
Instructions for updating:

Future major versions of TensorFlow will allow gradients to flow
into the labels input on backprop by default.

See tf.nn.softmax_cross_entropy_with_logits_v2.

X:  (398, 330)
Y:  (398, 2)
X_train:  (298, 330) <class 'numpy.ndarray'>
Y_train:  (298, 2) <class 'numpy.ndarray'>
X_test:  (100, 330) <class 'numpy.ndarray'>
Y_test:  (100, 2) <class 'numpy.ndarray'>
_________________________________________________________________
Layer (type)                 Output Shape              Param #
=================================================================
dense_5 (Dense)              (None, 330)               109230
_________________________________________________________________
dense_6 (Dense)              (None, 300)               99300
_________________________________________________________________
dense_7 (Dense)              (None, 250)               75250
_________________________________________________________________
dense_8 (Dense)              (None, 200)               50200
_________________________________________________________________
dense_9 (Dense)              (None, 128)               25728
_________________________________________________________________
dense_10 (Dense)             (None, 2)                 258
=================================================================
Total params: 359,966
Trainable params: 359,966
Non-trainable params: 0
_________________________________________________________________
Training...
Test score: 0.8100117166968994
Test accuracy: 0.93
Malware:  (51, 330)
Goodware:  (49, 330)
testing on individual classes
Malware:
Test score: 1.3537766248050236
Test accuracy: 0.8823529411764706
Goodware:
Test score: 0.24405240039436824
Test accuracy: 0.9795918367346939
Using model from dataset on adversarial examples:


32/32 [==============================] - 0s 27us/step
['loss', 'acc']
[13.095952987670898, 0.1875]
/home/robert/anaconda3/lib/python3.6/site-packages/h5py/__init__.py:36: FutureWarning: Conversion of the second argument of issubdtype from `float` to `np.floating` is deprecated. In future, it will be treated as `np.float64 == np.dtype(float).type`.
  from ._conv import register_converters as _register_converters
Using TensorFlow backend.

########################
# MalineData
########################

Data loaded:  (3385, 360) (3385, 1)
X:  (3385, 360)
Y:  (3385, 2)
X_train:  (2538, 360) <class 'numpy.ndarray'>
Y_train:  (2538, 2) <class 'numpy.ndarray'>
X_test:  (847, 360) <class 'numpy.ndarray'>
Y_test:  (847, 2) <class 'numpy.ndarray'>
X:  (2538, 360)
Y:  (2538, 2)
X_train:  (1903, 360) <class 'numpy.ndarray'>
Y_train:  (1903, 2) <class 'numpy.ndarray'>
X_test:  (635, 360) <class 'numpy.ndarray'>
Y_test:  (635, 2) <class 'numpy.ndarray'>
Malware:  (1342, 360)
Goodware:  (561, 360)
Malware:  (429, 360)
Goodware:  (206, 360)
Malware:  (596, 360)
Goodware:  (251, 360)
2018-08-14 12:45:32.429104: I tensorflow/core/platform/cpu_feature_guard.cc:140] Your CPU supports instructions that this TensorFlow binary was not compiled to use: AVX2 FMA
_________________________________________________________________
Layer (type)                 Output Shape              Param #
=================================================================
dense_1 (Dense)              (None, 360)               129960
_________________________________________________________________
dense_2 (Dense)              (None, 256)               92416
_________________________________________________________________
dropout_1 (Dropout)          (None, 256)               0
_________________________________________________________________
dense_3 (Dense)              (None, 128)               32896
_________________________________________________________________
dropout_2 (Dropout)          (None, 128)               0
_________________________________________________________________
dense_4 (Dense)              (None, 2)                 258
=================================================================
Total params: 255,530
Trainable params: 255,530
Non-trainable params: 0
_________________________________________________________________
Training...
847/847 [==============================] - 0s 57us/step
Test score: 0.6580844624792671
Test accuracy: 0.8406139315933939
saving model to: data/fgsm/blackbox_MalineData.h5
WARNING:tensorflow:From /home/robert/workspace/attacks/cleverhans/cleverhans/attacks_tf.py:52: calling reduce_max (from tensorflow.python.ops.math_ops) with keep_dims is deprecated and will be removed in a future version.
Instructions for updating:
keep_dims is deprecated, use keepdims instead
WARNING:tensorflow:From /home/robert/workspace/attacks/cleverhans/cleverhans/attacks_tf.py:55: calling reduce_sum (from tensorflow.python.ops.math_ops) with keep_dims is deprecated and will be removed in a future version.
Instructions for updating:
keep_dims is deprecated, use keepdims instead
WARNING:tensorflow:From /home/robert/workspace/attacks/cleverhans/cleverhans/utils_tf.py:37: softmax_cross_entropy_with_logits (from tensorflow.python.ops.nn_ops) is deprecated and will be removed in a future version.
Instructions for updating:

Future major versions of TensorFlow will allow gradients to flow
into the labels input on backprop by default.

See tf.nn.softmax_cross_entropy_with_logits_v2.

X:  (3385, 360)
Y:  (3385, 2)
X_train:  (2538, 360) <class 'numpy.ndarray'>
Y_train:  (2538, 2) <class 'numpy.ndarray'>
X_test:  (847, 360) <class 'numpy.ndarray'>
Y_test:  (847, 2) <class 'numpy.ndarray'>
_________________________________________________________________
Layer (type)                 Output Shape              Param #
=================================================================
dense_5 (Dense)              (None, 360)               129960
_________________________________________________________________
dense_6 (Dense)              (None, 300)               108300
_________________________________________________________________
dense_7 (Dense)              (None, 250)               75250
_________________________________________________________________
dense_8 (Dense)              (None, 200)               50200
_________________________________________________________________
dense_9 (Dense)              (None, 128)               25728
_________________________________________________________________
dense_10 (Dense)             (None, 2)                 258
=================================================================
Total params: 389,696
Trainable params: 389,696
Non-trainable params: 0
_________________________________________________________________
Training...
Test score: 0.6715392937978296
Test accuracy: 0.8429752066819417
Malware:  (596, 360)
Goodware:  (251, 360)
testing on individual classes
Malware:
Test score: 0.3196114384187948
Test accuracy: 0.964765100671141
Goodware:
Test score: 1.5071926739111365
Test accuracy: 0.5537848603203002
Using model from dataset on adversarial examples:


576/576 [==============================] - 0s 53us/step
['loss', 'acc']
[15.47692675060696, 0.03819444444444445]
/home/robert/anaconda3/lib/python3.6/site-packages/h5py/__init__.py:36: FutureWarning: Conversion of the second argument of issubdtype from `float` to `np.floating` is deprecated. In future, it will be treated as `np.float64 == np.dtype(float).type`.
  from ._conv import register_converters as _register_converters
Using TensorFlow backend.

########################
# Drebin
########################

Data loaded:  (129013, 541108) (129013, 1)
X:  (129013, 500)
Y:  (129013, 2)
Malware:  (5560, 500)
Goodware:  (123453, 500)
(96759, 2)
X_train:  (96759, 500) <class 'scipy.sparse.csr.csr_matrix'>
Y_train:  (96759, 2) <class 'numpy.ndarray'>
X_test:  (32254, 500) <class 'scipy.sparse.csr.csr_matrix'>
Y_test:  (32254, 2) <class 'numpy.ndarray'>
X:  (96759, 500)
Y:  (96759, 2)
Malware:  (4170, 500)
Goodware:  (92589, 500)
(72569, 2)
X_train:  (72568, 500) <class 'scipy.sparse.csr.csr_matrix'>
Y_train:  (72568, 2) <class 'numpy.ndarray'>
X_test:  (24191, 500) <class 'scipy.sparse.csr.csr_matrix'>
Y_test:  (24191, 2) <class 'numpy.ndarray'>
Malware:  (3127, 500)
Goodware:  (69441, 500)
Malware:  (1043, 500)
Goodware:  (23148, 500)
Malware:  (1390, 500)
Goodware:  (30864, 500)
2018-08-14 12:47:03.701495: I tensorflow/core/platform/cpu_feature_guard.cc:140] Your CPU supports instructions that this TensorFlow binary was not compiled to use: AVX2 FMA
_________________________________________________________________
Layer (type)                 Output Shape              Param #
=================================================================
dense_1 (Dense)              (None, 500)               250500
_________________________________________________________________
dense_2 (Dense)              (None, 256)               128256
_________________________________________________________________
dropout_1 (Dropout)          (None, 256)               0
_________________________________________________________________
dense_3 (Dense)              (None, 128)               32896
_________________________________________________________________
dropout_2 (Dropout)          (None, 128)               0
_________________________________________________________________
dense_4 (Dense)              (None, 2)                 258
=================================================================
Total params: 411,910
Trainable params: 411,910
Non-trainable params: 0
_________________________________________________________________
Training...
32254/32254 [==============================] - 2s 52us/step
Test score: 0.061899264603032245
Test accuracy: 0.9923420350964222
saving model to: data/fgsm/blackbox_Drebin.h5
WARNING:tensorflow:From /home/robert/workspace/attacks/cleverhans/cleverhans/attacks_tf.py:52: calling reduce_max (from tensorflow.python.ops.math_ops) with keep_dims is deprecated and will be removed in a future version.
Instructions for updating:
keep_dims is deprecated, use keepdims instead
WARNING:tensorflow:From /home/robert/workspace/attacks/cleverhans/cleverhans/attacks_tf.py:55: calling reduce_sum (from tensorflow.python.ops.math_ops) with keep_dims is deprecated and will be removed in a future version.
Instructions for updating:
keep_dims is deprecated, use keepdims instead
WARNING:tensorflow:From /home/robert/workspace/attacks/cleverhans/cleverhans/utils_tf.py:37: softmax_cross_entropy_with_logits (from tensorflow.python.ops.nn_ops) is deprecated and will be removed in a future version.
Instructions for updating:

Future major versions of TensorFlow will allow gradients to flow
into the labels input on backprop by default.

See tf.nn.softmax_cross_entropy_with_logits_v2.

X:  (129013, 500)
Y:  (129013, 2)
X_train:  (96759, 500) <class 'scipy.sparse.csr.csr_matrix'>
Y_train:  (96759, 2) <class 'numpy.ndarray'>
X_test:  (32254, 500) <class 'scipy.sparse.csr.csr_matrix'>
Y_test:  (32254, 2) <class 'numpy.ndarray'>
_________________________________________________________________
Layer (type)                 Output Shape              Param #
=================================================================
dense_5 (Dense)              (None, 500)               250500
_________________________________________________________________
dense_6 (Dense)              (None, 300)               150300
_________________________________________________________________
dense_7 (Dense)              (None, 250)               75250
_________________________________________________________________
dense_8 (Dense)              (None, 200)               50200
_________________________________________________________________
dense_9 (Dense)              (None, 128)               25728
_________________________________________________________________
dense_10 (Dense)             (None, 2)                 258
=================================================================
Total params: 552,236
Trainable params: 552,236
Non-trainable params: 0
_________________________________________________________________
Training...
Test score: 0.08508662021190051
Test accuracy: 0.9906988280523346
Malware:  (1465, 500)
Goodware:  (30789, 500)
testing on individual classes
Malware:
Test score: 1.4599639704609895
Test accuracy: 0.8532423210225415
Goodware:
Test score: 0.019667304648670256
Test accuracy: 0.9972392737666049
Using model from dataset on adversarial examples:


1376/1376 [==============================] - 0s 58us/step
['loss', 'acc']
[2.917991042137146, 0.8161337209302325]


==> notes/results_from_ifgsm.txt <==
robert@robert-pc:~/workspace/adversarial_attacks/adversarialattacks$ python ifgsm.py
/home/robert/anaconda3/lib/python3.6/site-packages/h5py/__init__.py:36: FutureWarning: Conversion of the second argument of issubdtype from `float` to `np.floating` is deprecated. In future, it will be treated as `np.float64 == np.dtype(float).type`.
  from ._conv import register_converters as _register_converters
Using TensorFlow backend.
/home/robert/anaconda3/lib/python3.6/site-packages/h5py/__init__.py:36: FutureWarning: Conversion of the second argument of issubdtype from `float` to `np.floating` is deprecated. In future, it will be treated as `np.float64 == np.dtype(float).type`.
  from ._conv import register_converters as _register_converters
Using TensorFlow backend.

########################
# AndroidPermissions
########################

Data loaded:  (398, 330) (398, 1)
X:  (398, 330)
Y:  (398, 2)
X_train:  (298, 330) <class 'numpy.ndarray'>
Y_train:  (298, 2) <class 'numpy.ndarray'>
X_test:  (100, 330) <class 'numpy.ndarray'>
Y_test:  (100, 2) <class 'numpy.ndarray'>
X:  (298, 330)
Y:  (298, 2)
X_train:  (223, 330) <class 'numpy.ndarray'>
Y_train:  (223, 2) <class 'numpy.ndarray'>
X_test:  (75, 330) <class 'numpy.ndarray'>
Y_test:  (75, 2) <class 'numpy.ndarray'>
Malware:  (109, 330)
Goodware:  (114, 330)
Malware:  (39, 330)
Goodware:  (36, 330)
Malware:  (51, 330)
Goodware:  (49, 330)
2018-08-15 14:26:40.985940: I tensorflow/core/platform/cpu_feature_guard.cc:140] Your CPU supports instructions that this TensorFlow binary was not compiled to use: AVX2 FMA
WARNING:tensorflow:From ifgsm.py:55: softmax_cross_entropy_with_logits (from tensorflow.python.ops.nn_ops) is deprecated and will be removed in a future version.
Instructions for updating:

Future major versions of TensorFlow will allow gradients to flow
into the labels input on backprop by default.

See tf.nn.softmax_cross_entropy_with_logits_v2.

X:  (398, 330)
Y:  (398, 2)
X_train:  (298, 330) <class 'numpy.ndarray'>
Y_train:  (298, 2) <class 'numpy.ndarray'>
X_test:  (100, 330) <class 'numpy.ndarray'>
Y_test:  (100, 2) <class 'numpy.ndarray'>
_________________________________________________________________
Layer (type)                 Output Shape              Param #
=================================================================
dense_5 (Dense)              (None, 330)               109230
_________________________________________________________________
dense_6 (Dense)              (None, 300)               99300
_________________________________________________________________
dense_7 (Dense)              (None, 250)               75250
_________________________________________________________________
dense_8 (Dense)              (None, 200)               50200
_________________________________________________________________
dense_9 (Dense)              (None, 128)               25728
_________________________________________________________________
dense_10 (Dense)             (None, 2)                 258
=================================================================
Total params: 359,966
Trainable params: 359,966
Non-trainable params: 0
_________________________________________________________________
Test score: 0.8100117166968994
Test accuracy: 0.93
Malware:  (51, 330)
Goodware:  (49, 330)
testing on individual classes
Malware:
Test score: 1.3537766248050236
Test accuracy: 0.8823529411764706
Goodware:
Test score: 0.24405240039436824
Test accuracy: 0.9795918367346939
Using model from dataset on adversarial examples:


32/32 [==============================] - 0s 42us/step
['loss', 'acc']
[16.11809539794922, 0.0]
/home/robert/anaconda3/lib/python3.6/site-packages/h5py/__init__.py:36: FutureWarning: Conversion of the second argument of issubdtype from `float` to `np.floating` is deprecated. In future, it will be treated as `np.float64 == np.dtype(float).type`.
  from ._conv import register_converters as _register_converters
Using TensorFlow backend.

########################
# MalineData
########################

Data loaded:  (3385, 360) (3385, 1)
X:  (3385, 360)
Y:  (3385, 2)
X_train:  (2538, 360) <class 'numpy.ndarray'>
Y_train:  (2538, 2) <class 'numpy.ndarray'>
X_test:  (847, 360) <class 'numpy.ndarray'>
Y_test:  (847, 2) <class 'numpy.ndarray'>
X:  (2538, 360)
Y:  (2538, 2)
X_train:  (1903, 360) <class 'numpy.ndarray'>
Y_train:  (1903, 2) <class 'numpy.ndarray'>
X_test:  (635, 360) <class 'numpy.ndarray'>
Y_test:  (635, 2) <class 'numpy.ndarray'>
Malware:  (1342, 360)
Goodware:  (561, 360)
Malware:  (429, 360)
Goodware:  (206, 360)
Malware:  (596, 360)
Goodware:  (251, 360)
2018-08-15 14:26:47.241409: I tensorflow/core/platform/cpu_feature_guard.cc:140] Your CPU supports instructions that this TensorFlow binary was not compiled to use: AVX2 FMA
WARNING:tensorflow:From ifgsm.py:55: softmax_cross_entropy_with_logits (from tensorflow.python.ops.nn_ops) is deprecated and will be removed in a future version.
Instructions for updating:

Future major versions of TensorFlow will allow gradients to flow
into the labels input on backprop by default.

See tf.nn.softmax_cross_entropy_with_logits_v2.

X:  (3385, 360)
Y:  (3385, 2)
X_train:  (2538, 360) <class 'numpy.ndarray'>
Y_train:  (2538, 2) <class 'numpy.ndarray'>
X_test:  (847, 360) <class 'numpy.ndarray'>
Y_test:  (847, 2) <class 'numpy.ndarray'>
_________________________________________________________________
Layer (type)                 Output Shape              Param #
=================================================================
dense_5 (Dense)              (None, 360)               129960
_________________________________________________________________
dense_6 (Dense)              (None, 300)               108300
_________________________________________________________________
dense_7 (Dense)              (None, 250)               75250
_________________________________________________________________
dense_8 (Dense)              (None, 200)               50200
_________________________________________________________________
dense_9 (Dense)              (None, 128)               25728
_________________________________________________________________
dense_10 (Dense)             (None, 2)                 258
=================================================================
Total params: 389,696
Trainable params: 389,696
Non-trainable params: 0
_________________________________________________________________
Test score: 0.6715392937978296
Test accuracy: 0.8429752066819417
Malware:  (596, 360)
Goodware:  (251, 360)
testing on individual classes
Malware:
Test score: 0.3196114384187948
Test accuracy: 0.964765100671141
Goodware:
Test score: 1.5071926739111365
Test accuracy: 0.5537848603203002
Using model from dataset on adversarial examples:


576/576 [==============================] - 0s 45us/step
['loss', 'acc']
[16.11809539794922, 0.0]
/home/robert/anaconda3/lib/python3.6/site-packages/h5py/__init__.py:36: FutureWarning: Conversion of the second argument of issubdtype from `float` to `np.floating` is deprecated. In future, it will be treated as `np.float64 == np.dtype(float).type`.
  from ._conv import register_converters as _register_converters
Using TensorFlow backend.

########################
# Drebin
########################

Data loaded:  (129013, 541108) (129013, 1)
X:  (129013, 500)
Y:  (129013, 2)
Malware:  (5560, 500)
Goodware:  (123453, 500)
(96759, 2)
X_train:  (96759, 500) <class 'scipy.sparse.csr.csr_matrix'>
Y_train:  (96759, 2) <class 'numpy.ndarray'>
X_test:  (32254, 500) <class 'scipy.sparse.csr.csr_matrix'>
Y_test:  (32254, 2) <class 'numpy.ndarray'>
X:  (96759, 500)
Y:  (96759, 2)
Malware:  (4170, 500)
Goodware:  (92589, 500)
(72569, 2)
X_train:  (72568, 500) <class 'scipy.sparse.csr.csr_matrix'>
Y_train:  (72568, 2) <class 'numpy.ndarray'>
X_test:  (24191, 500) <class 'scipy.sparse.csr.csr_matrix'>
Y_test:  (24191, 2) <class 'numpy.ndarray'>
Malware:  (3127, 500)
Goodware:  (69441, 500)
Malware:  (1043, 500)
Goodware:  (23148, 500)
Malware:  (1390, 500)
Goodware:  (30864, 500)
2018-08-15 14:30:05.153747: I tensorflow/core/platform/cpu_feature_guard.cc:140] Your CPU supports instructions that this TensorFlow binary was not compiled to use: AVX2 FMA
WARNING:tensorflow:From ifgsm.py:55: softmax_cross_entropy_with_logits (from tensorflow.python.ops.nn_ops) is deprecated and will be removed in a future version.
Instructions for updating:

Future major versions of TensorFlow will allow gradients to flow
into the labels input on backprop by default.

See tf.nn.softmax_cross_entropy_with_logits_v2.

X:  (129013, 500)
Y:  (129013, 2)
X_train:  (96759, 500) <class 'scipy.sparse.csr.csr_matrix'>
Y_train:  (96759, 2) <class 'numpy.ndarray'>
X_test:  (32254, 500) <class 'scipy.sparse.csr.csr_matrix'>
Y_test:  (32254, 2) <class 'numpy.ndarray'>
_________________________________________________________________
Layer (type)                 Output Shape              Param #
=================================================================
dense_5 (Dense)              (None, 500)               250500
_________________________________________________________________
dense_6 (Dense)              (None, 300)               150300
_________________________________________________________________
dense_7 (Dense)              (None, 250)               75250
_________________________________________________________________
dense_8 (Dense)              (None, 200)               50200
_________________________________________________________________
dense_9 (Dense)              (None, 128)               25728
_________________________________________________________________
dense_10 (Dense)             (None, 2)                 258
=================================================================
Total params: 552,236
Trainable params: 552,236
Non-trainable params: 0
_________________________________________________________________
Test score: 0.08508662021190051
Test accuracy: 0.9906988280523346
Malware:  (1465, 500)
Goodware:  (30789, 500)
testing on individual classes
Malware:
Test score: 1.4599639704609895
Test accuracy: 0.8532423210225415
Goodware:
Test score: 0.019667304648670256
Test accuracy: 0.9972392737666049
Using model from dataset on adversarial examples:


1376/1376 [==============================] - 0s 53us/step
['loss', 'acc']
[1.1920928955078125e-07, 1.0]

